Anisotropic sound and shock waves in dipolar Bose-Einstein condensate

We study the propagation of anisotropic sound and shock waves in dipolar Bose-Einstein condensate in three dimensions (3D) as well as in quasi-two (2D, disk shape) and quasi-one (1D, cigar shape) dimensions using the mean-field approach. In 3D, the propagation of sound and shock waves are distinct in directions parallel and perpendicular to dipole axis with the appearance of instability above a critical value corresponding to attraction. Similar instability appears in 1D and not in 2D. The numerical anisotropic Mach angle agrees with theoretical prediction. The numerical sound velocity in all cases agrees with that calculated from Bogoliubov theory. A movie of the anisotropic wave propagation in a dipolar condensate is made available as supplementary material.

==> clip/README.TXT <==
================================= README.TXT =================================


Title: Anisotropic sound and sound waves in dipolar Bose-Einstein condensate
Authors: P. Muruganandam, S. K. Adhikari

Description: 

Movie of wave propagation in x-z plane, shown in Figs. 
2(b) and (c), for drag velocity of about 6 microns/ms along x and z 
directions in a uniform dipolar BEC of density 10^14 /cm^3 and 
a_dd=30a0. For x drag the Mach angle is 31 degrees and for z drag it is 
18.3 degrees. Movies show two-dimensional contour of the density 
profiles.

Total No. of Files: 2

Filenames: 
README.TXT, Suppclip.avi

Filetypes: ASCII, video


Contact information:

Dr. Sadhan Kumar Adhikari  
Inst. de Física Teórica
Univ. Estadual Paulista
R. Dr. Bento Teobaldo Ferraz 271,  
Bloco II, Barra-Funda,  
01140-070 - São Paulo, SP, BRAZIL
Phone: +55 11 33937810
FAX: +55 11 33937899       
Email: adhikari44@yahoo.com

==============================================================================

